Structural Rounding: Approximation Algorithms for Graphs Near an Algorithmically Tractable Class

We develop a new framework for generalizing approximation algorithms from the structural graph algorithm literature so that they apply to graphs somewhat close to that class (a scenario we expect is common when working with real-world networks) while still guaranteeing approximation ratios. The idea is to $\textit{edit}$ a given graph via vertex- or edge-deletions to put the graph into an algorithmically tractable class, apply known approximation algorithms for that class, and then $\textit{lift}$ the solution to apply to the original graph. We give a general characterization of when an optimization problem is amenable to this approach, and show that it includes many well-studied graph problems, such as Independent Set, Vertex Cover, Feedback Vertex Set, Minimum Maximal Matching, Chromatic Number, ($\ell$-)Dominating Set, Edge ($\ell$-)Dominating Set, and Connected Dominating Set. To enable this framework, we develop new editing algorithms that find the approximately-fewest edits required to bring a given graph into one of several important graph classes (in some cases, also approximating the target parameter of the family). For bounded degeneracy, we obtain a bicriteria $(4,4)$-approximation which also extends to a smoother bicriteria trade-off. For bounded treewidth, we obtain a bicriteria $(O(\log^{1.5} n), O(\sqrt{\log w}))$-approximation, and for bounded pathwidth, we obtain a bicriteria $(O(\log^{1.5} n), O(\sqrt{\log w} \cdot \log n))$-approximation. For treedepth $2$ (also related to bounded expansion), we obtain a $4$-approximation. We also prove complementary hardness-of-approximation results assuming $\mathrm{P} \neq \mathrm{NP}$: in particular, these problems are all log-factor inapproximable, except the last which is not approximable below some constant factor ($2$ assuming UGC).

==> notation-info/negative_results.txt <==
Theorem Statement
- Save proof for the end, but fully state your approximation hardness result

High-level description of the algorithm
- Start with \paragraph{Reduction strategy:}
- A paragraph or two
- Mention the problem you're reduction from and to
- Mention the type of reduction
- Mention the standard tools you're using, if any (e.g., Using a canonical solution to clean up arbitrary solutions)

Gadgets and reduction mappings
- Start with \subsection{Gadgets and reduction mappings:}
- Formally define your gadgets (in definition environments)
- Name each gadget with a descriptive name and use the \texttt environment
- Formally define your mapping from Problem A -> Problem B with a function f
- Formally define your mapping from Problem B -> Problem A with a function g
- You may need to define multiple f and g functions (e.g., For the vertex vs. edge variants of editing problems). Feel free to combine these into a single definition and mention that the appropriate function will be clear from context.
- Prove any required lemmas needed for properly using your gadgets (e.g., One vertex removal will cause this whole gadget to burn)

Proof of L/strict reductions
- Start with \subsection{Proof of [L-reduction]/[strict reduction]:}
- Begin with the lemmas needed to prove the below lemmas
- Clearly state and prove lemmas that directly correspond to the inequalities from L/strict reduction definitions (see Preliminaries)
- For example, a strict reduction should have a lemma that OPT_A(x) == OPT_B(f(x)) and a lemma that Cost_A(g(y') <= Cost_B(y').
- Once these lemmas have been proven, provide a proof for the theorem stated at the top of the result section.

Macros:
Optimal solution cost: \opt
Arbitrary solution cost: \cost
P == NP: \pnp
An instance of Problem A: \xA
An instance of Problem B: \xB
A solution to Problem A: \yA
A solution to Problem B: \yB
A canonical solution: \yCanon
An optimal solution: \yOpt
Without loss of generality: \WLOG

